Dual Line Coherent Detection

We experimentally demonstrate dual-line coherent detection using an optical frequency comb local oscillator, enabling large frequency offset tolerance with minimal additional signal processing. The proposed method achieves 200 GHz offset tolerance for 400 Gbit/s signals with low penalty, supporting uncooled, low-cost coherent transceivers.

==> Plots_data/log_ber_vs_offset_BW_32_GHz_dual_copy.csv <==
offset_GHz,negative log10(ber)
-112,0.3014
-108,0.3013
-104,0.3009
-100,3.1191
-96,3.1509
-92,3.2157
-88,3.1438
-84,3.1419
-80,3.1422
-76,3.0691
-72,2.7084
-68,3.1200
-64,3.1035
-60,3.0484
-56,3.1020
-52,3.1330
-48,3.1244
-44,3.1896
-40,3.1044
-36,3.0912
-32,2.9771
-28,3.0497
-24,3.0037
-20,2.7700
-16,2.9188
-12,2.9386
-10,2.6705
-8,2.9509
-6,2.9445
-4,2.9550
-2,2.9814
0,2.9840
2,2.9601
4,2.7029
6,2.5801
8,2.4445
10,2.2461
12,2.4097
16,2.3679
20,2.2693
24,2.3540
28,2.3417
32,2.3484
36,2.4389
40,2.3195
44,2.3838
48,2.3809
52,2.1538
56,2.2146
60,2.5119
64,2.5866
68,2.5671
72,2.5353
76,2.5399
80,2.5569
84,2.5509
88,2.4521
92,2.3094
96,2.2656
100,2.1987
104,0.3012
108,0.3012
112,0.3013


==> Plots_data/log_ber_vs_offset_BW_32_GHz_single_copy.csv <==
offset_GHz,negative log10(ber)
-112,0.3009
-108,0.3011
-104,0.3016
-100,3.0699
-96,2.9668
-92,2.8457
-88,1.9890
-84,0.7406
-80,0.4742
-76,0.3446
-72,0.3065
-68,0.3012
-64,0.3015
-60,0.3008
-56,0.3632
-52,0.5421
-48,1.0682
-44,2.4601
-40,2.9763
-36,3.0076
-32,2.9671
-28,2.7161
-24,2.1111
-20,0.8580
-16,0.5145
-12,0.4967
-10,0.4595
-8,0.3022
-6,0.3007
-4,0.3015
-2,0.3012
0,0.3008
2,0.3008
4,0.3010
6,0.3067
8,0.3054
10,0.3903
12,0.4858
16,0.7957
20,1.4355
24,2.0659
28,2.1909
32,2.2970
36,2.3235
40,1.8064
44,0.9696
48,0.7264
52,0.4111
56,0.3242
60,0.3050
64,0.3009
68,0.3011
72,0.3047
76,0.3949
80,0.5493
84,1.0559
88,1.9528
92,2.1072
96,2.1648
100,2.1728
104,0.3012
108,0.3015
112,0.3010


==> Plots_data/log_ber_vs_offset_BW_40_GHz_dual_copy_equal_intervals.csv <==
offset_GHz,negative log10(ber)
-52,0.3013
-48,0.3006
-44,0.3009
-40,3.9572
-36,3.8657
-32,3.8335
-28,3.8840
-24,3.8977
-20,3.8999
-16,3.8966
-12,3.3982
-8,3.6894
-4,3.6536
0,3.5094
4,3.3598
8,3.3457
12,3.3998
16,3.5130
20,3.6539
24,3.6175
28,3.5728
32,3.4801
36,3.4387
40,3.4790
44,3.4622
48,0.3013
52,0.3014


==> Plots_data/log_ber_vs_offset_BW_40_GHz_single_copy.csv <==
offset_GHz,negative log10(ber)
-52,0.3011
-48,0.2995
-44,0.3014
-40,3.9260
-36,3.7959
-32,3.6953
-28,3.6894
-24,3.5473
-20,3.4087
-16,3.1307
-12,2.0226
-10,0.9818
-8,0.6504
-6,0.6412
-4,0.4256
-2,0.3090
0,0.4076
2,0.4149
4,0.4185
6,0.5015
8,0.8321
10,1.5445
12,2.2590
16,2.6790
20,2.9496
24,3.1555
28,3.2901
32,3.3447
36,3.3877
40,3.4349
44,3.4623
48,0.3007
52,0.3010


==> Plots_data/log_ber_vs_offset_BW_Inf_GHz_dual_copy_equal_intervals.csv <==
offset_GHz,negative log10(ber)
-72,0.3011
-68,2.9390
-64,3.2061
-60,3.4458
-56,3.5862
-52,3.6160
-48,3.6650
-44,3.7801
-40,3.8082
-36,3.7799
-32,3.8145
-28,3.8359
-24,3.8062
-20,3.8563
-16,3.9532
-12,3.8813
-8,3.9060
-4,3.9592
0,3.9051
4,3.8555
8,3.8315
12,3.6954
16,3.6622
20,3.5934
24,3.4988
28,3.4821
32,3.4587
36,3.3839
40,3.4011
44,3.3667
48,3.2820
52,3.1688
56,3.1717
60,3.0590
64,2.8808
68,2.6166
72,0.3009


==> Plots_data/log_ber_vs_offset_BW_Inf_GHz_single_copy_equal_intervals.csv <==
offset_GHz,negative log10(ber)
-72,0.3010
-68,3.0277
-64,3.3372
-60,3.6014
-56,3.7947
-52,3.8541
-48,3.8395
-44,3.8819
-40,3.9283
-36,3.7918
-32,3.6904
-28,3.6808
-24,3.5438
-20,3.4210
-16,3.1782
-12,2.9766
-8,2.8051
-4,2.5997
0,2.1502
4,2.3867
8,2.5276
12,2.4998
16,2.7236
20,2.9721
24,3.1567
28,3.2848
32,3.3422
36,3.3830
40,3.4330
44,3.4636
48,3.4071
52,3.2867
56,3.2781
60,3.1088
64,2.9016
68,2.6556
72,0.3008


==> Plots_data/log_ber_vs_offset_BW_Inf_GHz_single_line.csv <==
offset_GHz,negative log10(ber)
-30,0.3010
-26,0.3013
-22,2.2317
-18,4.0035
-14,4.3165
-10,4.9491
-8,4.8531
-6,4.9691
-4,4.8915
-2,4.8292
0,4.8304
2,4.7489
4,4.8431
6,4.7632
8,4.8498
10,Inf
14,4.6643
18,0.3019
22,0.3012
26,0.3010
30,0.3014

